Optimizing System Quality of Service through Rejuvenation for Long-Running Applications with Real-Time Constraints

Reliability, longevity, availability, and deadline guarantees are the four most important metrics to measure the QoS of long-running safety-critical real-time applications. Software aging is one of the major factors that impact the safety of long-running real-time applications as the degraded performance and increased failure rate caused by software aging can lead to deadline missing and catastrophic consequences. Software rejuvenation is one of the most commonly used approaches to handle issues caused by software aging. In this paper, we study the optimal time when software rejuvenation shall take place so that the system's reliability, longevity, and availability are maximized, and application delays caused by software rejuvenation is minimized. In particular, we formally analyze the relationships between software rejuvenation frequency and system reliability, longevity, and availability. Based on the theoretic analysis, we develop approaches to maximizing system reliability, longevity, and availability, and use simulation to evaluate the developed approaches. In addition, we design the MIN-DELAY semi-priority-driven scheduling algorithm to minimize application delays caused by rejuvenation processes. The simulation experiments show that the developed semi-priority-driven scheduling algorithm reduces application delays by 9.01% and 14.24% over the earliest deadline first (EDF) and least release time (LRT) scheduling algorithms, respectively.

==> fig/availability.txt <==
Ts	A	A2
1	0	0.505
5	0	0.905
10	0.955	0.955
15	0.97	0.97
20	0.98	0.98
25	0.985	0.985
30	0.985	0.985
35	0.99	0.99
40	0.99	0.99
45	0.99	0.99
50	0.995	0.995
55	0.995	0.995
60	0.995	0.995
65	0	0
70	0	0
75	0	0
80	0	0
85	0	0
90	0	0
95	0	0
100	0	0


==> fig/lifetime.txt <==
Ts	L	L2
1	17	151
5	76	711
10	151	1004
15	196	841
20	221	604
25	225	433
30	207	322
35	176	242
40	157	194
45	133	163
50	122	136
55	104	106
60	101	104
65	83	94
70	67	67
75	67	67
80	67	67
85	67	67
90	67	67
95	67	67
100	67	67


==> fig/motivation.txt <==
Hours	Memory	CPU
1.27	305583.3	83.2
1.28	311490.6	84.7
1.30	311434.4	84
1.32	312685.9	83.7
1.33	311713.7	85.1
1.35	312673.5	84
1.37	311805.2	84.9
1.38	313213	83.5
1.40	313477	83.1
1.42	311953	84.5
1.43	311897.1	83.5
1.45	311745	83.2
1.47	312029	84.1
1.48	312945	84.8
1.50	311669	84
1.52	311673	92.9
1.53	312133	85
1.55	313045	83.1
1.57	311925	83.8
1.58	312093	84.5
1.60	311957	83.5
1.62	313381	84.4
1.63	311976.9	84.8
1.65	312225	84.9
1.67	311929	85.2
1.68	313613	84.1
1.70	313673	84.6
1.72	312173	83.5
1.73	312261	84.3
1.75	311933	84
1.77	311941	84.7
1.78	313669	83.9
1.80	313217	83.5
1.82	313609	84.3
1.83	313269	84
1.85	313469	84.9
1.87	313137	85.4
1.88	312093	84.8
1.90	311901	84
1.92	311869	85.3
1.93	313257	83.6
1.95	312133	85.5
1.97	313613	85.5
1.98	312237	84.7
2.00	312093	85.2
2.02	311917	84.9
2.03	312245	84.9
2.05	311781	84
2.07	313417	84.6
2.08	312001	84.8
2.10	313641	84.2
2.12	311913	85.5
2.13	313577	83.6
2.15	312093	92.3
2.17	312417	84.7
2.18	312489	84.5
2.20	313697	85
2.22	313857	85
2.23	312421	85.3
2.25	312057	84.7
2.27	312517	84
2.28	312245	84
2.30	312517	84.8
2.32	312437	84
2.33	313637	84.5
2.35	312149	84.1
2.37	312041	83.6
2.38	313789	84.7
2.40	313825	84.6
2.42	312425	84.8
2.43	313781	85.4
2.45	312337	84.4
2.47	312085	85.5
2.48	313801	85.2
2.50	312129	84.9
2.52	313841	87.8
2.53	312133	85.1
2.55	313697	84.8
2.57	313768.9	84.2
2.58	312525	84.1
2.60	313885	85
2.62	313933	85.2
2.63	313557	84.8
2.65	313885	85.7
2.67	312389	85.5
2.68	312337	84.5
2.70	312297	84.6
2.72	313465	84.6
2.73	314109	85.2
2.75	312577	84.6
2.77	313733	85
2.78	312605	84.6
2.80	314153	84.5
2.82	312417	84.2
2.83	312293	85
2.85	314009	85.8
2.87	313873	84.6
2.88	312405	85
2.90	313917	84.1
2.92	312641	85.6
2.93	313917	83.9
2.95	312632.9	84.7
2.97	314144.9	86.2
2.98	312608.9	85.4
3.00	313993	86.7
3.02	312413	85.3
3.03	314168.9	85.1
3.05	312577	84.7
3.07	312529	85
3.08	314177	84.3
3.10	312749	85.2
3.12	312504.9	85.6
3.13	312937	86
3.15	314636.8	92.3
3.17	313056.8	85.3
3.18	314784.9	85.3
3.20	313460.8	85
3.22	314232.9	84.8
3.23	314808.8	84.6
3.25	313088.8	84.9
3.27	313028.9	84.7
3.28	313144.9	84.9
3.30	312924.9	84.5
3.32	314332.8	85.6
3.33	314592.8	85
3.35	314928.8	84.1
3.37	313448.8	84.9
3.38	313296.8	85.3
3.40	314432.8	85
3.42	313496.9	85
3.43	313412.9	86.2
3.45	314900.8	86.1
3.47	314608.9	85
3.48	313440.8	85.5
3.50	313408.8	86.5
3.52	313544.8	94.1
3.53	313488.9	85.3
3.55	313528.8	84.1
3.57	314424.8	84.3
3.58	313160.8	84.3
3.60	314808.8	84.9
3.62	314776.8	85.3
3.63	313164.9	84.5
3.65	315028.8	84.2
3.67	313196.9	85.7
3.68	313076.9	84.9
3.70	313092.9	83.1
3.72	314548.9	86.7
3.73	314348.9	85.2
3.75	313108.8	86.2
3.77	314720.9	84.3
3.78	314520.9	85.8
3.80	313540.9	85.4
3.82	313268.9	84.1
3.83	315108.8	85
3.85	313568.9	84.9
3.87	313268.9	85.6
3.88	314988.9	85.2
3.90	313348.9	85
3.92	313200.9	86.1
3.93	313536.9	83.8
3.95	314616.9	85.9
3.97	315060.8	84.4
3.98	313444.9	83.7
4.00	315104.9	85.4
4.02	314896.8	84.8
4.03	313320.9	85.7
4.05	316428.5	86.1
4.07	316940.5	85
4.08	319488.4	85.2
4.10	317116.5	84.6
4.12	316768.5	84.9
4.13	317124.5	85.6
4.15	317196.5	92.2
4.17	316888.5	85.5
4.18	318484.5	84.3
4.20	316860.5	86.2
4.22	318392.5	84.5
4.23	318332.5	85.4
4.25	317344.5	84.5
4.27	317272.5	85.9
4.28	316964.5	85
4.30	318436.5	84.9
4.32	317280.5	84.7
4.33	316976.5	85.9
4.35	318808.5	84.7
4.37	318196.5	84.1
4.38	318912.4	84.6
4.40	318532.5	85.8
4.42	317452.5	86.2
4.43	316984.5	84.7
4.45	317112.5	84.9
4.47	318392.5	85.6
4.48	317360.5	84.2
4.50	317424.5	84.2
4.52	317340.4	93.9
4.53	317140.4	87
4.55	317456.5	85.8
4.57	318752.4	85.2
4.58	317204.4	85.9
4.60	317244.4	85.1
4.62	317616.4	85.6
4.63	318900.4	84.8
4.65	317568.4	85.4
4.67	318840.4	85.2
4.68	318640.4	85.9
4.70	317192.4	85.8
4.72	317260.4	85
4.73	317224.4	86
4.75	317064.4	84.3
4.77	317228.4	84.8
4.78	318460.4	84.4
4.80	318956.4	85.2
4.82	318736.4	85.2
4.83	317204.4	83.8
4.85	317468.4	85.2
4.87	317236.4	85.1
4.88	318452.4	84.8
4.90	317188.4	85.1
4.92	318652.4	85.7
4.93	319040.4	84.3
4.95	317272.4	85.9
4.97	317344.4	85.2
4.98	317496.4	83.9
5.00	317788.3	86.6
5.02	317788.3	85.8
5.03	317476.3	86.5
5.05	319084.3	85.1
5.07	317432.3	86.6
5.08	317728.3	84.3
5.10	318892.3	85.9
5.12	317204.4	85.5
5.13	318480.4	84.5
5.15	317584.4	90.9
5.17	318844.3	85.8
5.18	317328.3	84.8
5.20	319264.3	85.4
5.22	318900.3	85.3
5.23	317896.4	86.7
5.25	319080.3	84.8
5.27	317768.4	85.4
5.28	318968.3	83.5
5.30	317848.3	84.7
5.32	318616.3	85.7
5.33	317348.4	85.7
5.35	317792.4	83.6
5.37	317584.4	85.2
5.38	318864.3	85.5
5.40	317564.3	87.4
5.42	319088.3	85.8
5.43	317672.3	84.7
5.45	319260.3	84.8
5.47	317476.4	85.8
5.48	319132.4	84.7
5.50	317920.3	85.5
5.52	319284.3	88.6
5.53	317684.3	85.8
5.55	317864.4	84.7
5.57	317472.3	84.2
5.58	317792.3	85.8
5.60	317552.3	85.3
5.62	317860.3	86
5.63	319008.3	85.1
5.65	317568.3	86.3
5.67	318964.3	85.5
5.68	318060.4	85.4
5.70	319612.4	84.9
5.72	319220.4	85.9
5.73	317936.4	85.9
5.75	319464.4	85.6
5.77	318080.4	85
5.78	317972.4	85
5.80	319304.4	84.6
5.82	319312.4	86
5.83	319504.4	85.3
5.85	317652.4	85.8
5.87	317892.4	84.9
5.88	319412.4	86.2
5.90	319548.3	84.8
5.92	318020.4	86.3
5.93	319424.3	86.3
5.95	319564.3	86.2
5.97	317856.4	85.3
5.98	317992.3	86.6
6.00	319348.3	87
6.02	317696.4	84.6
6.03	319544.3	85.6
6.05	319024.4	85.5
6.07	318120.3	86.8
6.08	319752.3	86.2
6.10	317808.3	84.8
6.12	318260.3	85.9
6.13	320456.3	85.2
6.15	319568.3	91.8
6.17	319560.3	86.2
6.18	318308.4	86.2
6.20	319792.3	86.3
6.22	319188.3	86.6
6.23	318236.3	85.5
6.25	319644.3	84.6
6.27	318052.3	85.7
6.28	319260.3	85
6.30	318208.3	86.4
6.32	318188.3	85.2
6.33	319600.3	85.7
6.35	318276.3	85.4
6.37	317772.3	86
6.38	318144.3	85.4
6.40	318016.3	85
6.42	319476.3	86.2
6.43	317908.3	85.1
6.45	318344.3	84.9
6.47	318192.3	85.6
6.48	317912.3	85.7
6.50	320076.2	85.1
6.52	319548.3	93.9
6.53	319632.3	85.2
6.55	320008.3	85.2
6.57	319656.3	85.3
6.58	318544.3	84.8
6.60	318384.3	88.4
6.62	318608.3	84.7
6.63	319568.3	86.3
6.65	318032.3	85.7
6.67	319384.3	85.4
6.68	318292.3	84.8
6.70	318504.3	85
6.72	318500.3	85.8
6.73	318136.3	85.9
6.75	318504.3	85.5
6.77	319712.2	84.8
6.78	318308.3	85.1
6.80	318336.3	85
6.82	318308.3	84.4
6.83	319804.2	86.1
6.85	318568.3	86.2
6.87	318884.3	85.3
6.88	319808.3	85.3
6.90	320968.2	86
6.92	318916.3	88
6.93	318496.2	85.8
6.95	318948.3	86.3
6.97	318964.3	85.4
6.98	318532.3	86.3
7.00	318564.3	86.3
7.02	318868.2	85.9
7.03	318924.3	85.2
7.05	320316.2	86.1
7.07	318832.2	85.9
7.08	319120.2	86.8
7.10	318620.2	86.4
7.12	320368.2	85.1
7.13	318620.2	86.3
7.15	319136.2	91.2
7.17	318708.2	86.1
7.18	320408.2	84.4
7.20	318656.3	86
7.22	320496.2	85.5
7.23	318588.3	86.2
7.25	318904.3	84.6
7.27	318772.3	85.7
7.28	319960.2	85
7.30	318528.3	85
7.32	320448.2	86
7.33	318960.3	85.6
7.35	319000.3	85.7
7.37	320016.2	84.7
7.38	320416.3	86.6
7.40	319052.2	84.3
7.42	319072.2	87.5
7.43	320140.2	85.8
7.45	320628.2	85.3
7.47	318700.2	85.6
7.48	319184.2	85
7.50	319984.2	87
7.52	319232.2	96
7.53	320676.2	85.9
7.55	319188.2	86.6
7.57	320160.2	86.4
7.58	318800.2	87
7.60	318812.2	85.4
7.62	318692.3	86
7.63	320316.2	85.2
7.65	319012.2	85.7
7.67	320488.2	86
7.68	319248.2	85.9
7.70	320028.2	85.7
7.72	320380.2	85.9
7.73	318784.2	85.6
7.75	320500.2	84.9
7.77	319200.2	84.1
7.78	320532.2	85.5
7.80	320808.2	86.4
7.82	319116.2	86.7
7.83	319148.2	86.1
7.85	320072.2	85.7
7.87	320916.2	85.4
7.88	320664.2	85.2
7.90	320692.2	85.3
7.92	320396.2	85.6
7.93	319356.2	85.1
7.95	319472.2	85.9
7.97	319088.2	85.5
7.98	319232.2	86.4
8.00	319036.2	86.8
8.02	320620.2	85.7
8.03	319252.2	84.4
8.05	320352.2	85.3
8.07	319144.2	86.5
8.08	319076.2	86.6
8.10	319452.2	85.7
8.12	319316.2	86
8.13	319296.2	84.9
8.15	318924.2	91.6
8.17	320500.2	84.7
8.18	319468.2	86.9
8.20	319160.2	86.6
8.22	319068.2	85.8
8.23	320804.2	84.6
8.25	319268.2	86.5
8.27	319184.2	84.8
8.28	319092.2	85.6
8.30	319224.2	86.1
8.32	319680.2	85.5
8.33	320880.2	86.6
8.35	319476.2	86.7
8.37	319584.2	85.1
8.38	321148.2	85.2
8.40	319572.2	85.1
8.42	319680.2	86.6
8.43	320616.2	86.1
8.45	319244.2	86.8
8.47	320924.2	85.8
8.48	320768.2	86.5
8.50	319224.2	85.8
8.52	319124.2	89.1
8.53	320748.2	85.8
8.55	320456.2	86.2
8.57	319384.2	85.9
8.58	320828.2	85.2
8.60	319272.2	86.5
8.62	320788.2	86.2
8.63	321044.2	86
8.65	320620.2	86.4
8.67	319520.2	85.3
8.68	320648.2	86
8.70	321100.2	85.4
8.72	320720.2	86.2
8.73	319536.2	86.7
8.75	320604.2	85.4
8.77	319568.2	85.1
8.78	321244.2	85.8
8.80	320980.2	86.7
8.82	321068.2	85.3
8.83	319784.2	85.6
8.85	321040.2	86.5
8.87	319584.2	85.2
8.88	320632.2	86
8.90	319512.2	86.8
8.92	320268.2	84.9
8.93	319356.2	87.7
8.95	319460.2	85.6
8.97	319332.2	86.6
8.98	319904.2	84.6
9.00	321080.2	86.8
9.02	319876.2	85.8
9.03	321304.2	85.8
9.05	319416.2	87.2
9.07	319916.2	85.1
9.08	319780.2	86
9.10	319664.2	86.9
9.12	321188.2	86.5
9.13	319740.2	87.3
9.15	319388.2	91
9.17	319800.2	87.2
9.18	320716.2	85.2
9.20	319600.2	85.6
9.22	320752.2	85.8
9.23	321040.2	86.1
9.25	320580.2	86.6
9.27	319492.2	85.8
9.28	320896.2	86.6
9.30	319712.2	86.5
9.32	319772.2	86.7
9.33	319816.2	87
9.35	320864.2	87.1
9.37	319592.2	86.9
9.38	320724.2	85.5
9.40	319840.2	87.5
9.42	321116.2	87
9.43	319844.2	86.8
9.45	320816.2	86.8
9.47	319532.2	86.8
9.48	319916.2	86.8
9.50	319708.2	86.6
9.52	321092.2	94.2
9.53	319560.2	86.5
9.55	321276.2	87.4
9.57	320908.2	87.2
9.58	320020.2	85.8
9.60	321392.2	87.2
9.62	321052.2	85.2
9.63	320800.2	86.5
9.65	319608.2	87.2
9.67	319588.2	85.1
9.68	320032.2	86.3
9.70	319952.2	86.5
9.72	321372.2	85.9
9.73	321440.2	86
9.75	321220.2	85.7
9.77	321460.2	85.7
9.78	320140.2	85.6
9.80	320008.2	86
9.82	320000.2	86.1
9.83	319684.2	86
9.85	319892.2	86.3
9.87	321528.2	84.9
9.88	320088.2	86.6
9.90	321444.1	86.3
9.92	320076.2	86
9.93	320016.2	85.7
9.95	320024.2	86.3
9.97	320156.2	87
9.98	319868.2	86.3
10.00	321608.2	87.5
10.02	321096.2	85.5
10.03	320036.2	86.3
10.05	321248.2	86.4
10.07	320148.2	86.4
10.08	321048.2	85.8
10.10	319776.2	86.1
10.12	320044.2	86.2
10.13	321388.2	86.4
10.15	319736.2	90.5
10.17	320108.2	86.4
10.18	320116.2	86
10.20	320124.2	85.9
10.22	321604.2	86.8
10.23	321660.2	87.2
10.25	319764.2	85.7
10.27	319836.2	86.5
10.28	321140.2	87.7
10.30	320148.2	85.3
10.32	321188.2	86
10.33	320016.2	85.9
10.35	321060.2	86.4
10.37	320168.2	85.1
10.38	319748.2	86.3
10.40	321600.2	86.2
10.42	321480.2	86.8
10.43	321508.2	86.4
10.45	319840.2	86.1
10.47	319812.2	86.6
10.48	321524.2	86.4
10.50	321072.2	87.3
10.52	319736.2	95.3
10.53	320060.2	87
10.55	320024.2	87.2
10.57	319968.2	85.2
10.58	320312.2	86.2
10.60	321152.2	86.3
10.62	320268.2	86.1
10.63	320832.2	86.2
10.65	320076.2	86.6
10.67	321512.2	86.5
10.68	319924.2	86
10.70	321584.2	87.3
10.72	320156.2	86.9
10.73	321504.1	86.2
10.75	320020.2	86.2
10.77	319972.2	86.2
10.78	319972.2	85.6
10.80	320200.2	86.5
10.82	320036.2	86.5
10.83	320420.2	87.2
10.85	320052.2	86.7
10.87	320124.2	86
10.88	321180.2	86.4
10.90	320156.2	87.3
10.92	319920.2	86.5
10.93	320284.2	86.5
10.95	321628.2	87
10.97	320132.2	87.1
10.98	321848.2	86.7
11.00	320292.2	86.9
11.02	321664.2	87.1
11.03	320312.2	86
11.05	321404.1	86.5
11.07	321976.2	87
11.08	320164.2	85.6
11.10	320252.2	86.7
11.12	320424.2	86.5
11.13	320448.2	87
11.15	321928.2	88.9
11.17	320536.2	87.2
11.18	321240.2	87.7
11.20	320140.2	87
11.22	320536.2	86.9
11.23	321724.2	86.6
11.25	320528.2	86.4
11.27	321844.2	87.6
11.28	320200.2	84.9
11.30	320308.2	86.1
11.32	320668.2	87
11.33	322040.1	86.3
11.35	320672.1	85.6
11.37	320408.2	86
11.38	322164.1	86.5
11.40	321980.1	86
11.42	320692.2	86.2
11.43	321964.1	86
11.45	322004.1	86.9
11.47	320720.1	87.1
11.48	320756.2	87.7
11.50	320364.1	86.3
11.52	320772.2	95.9
11.53	320756.1	93.9
11.55	320932.1	86.3
11.57	322452.1	86.6
11.58	322148.1	86.1
11.60	322256.1	86.3
11.62	320520.1	87.2
11.63	321500.1	86.1
11.65	322056.1	87
11.67	320860.1	86.1
11.68	322164.1	86.4
11.70	320520.1	87.1
11.72	320572.2	86.6
11.73	322152.1	87.7
11.75	321696.1	86.2
11.77	320716.2	86.4
11.78	321884.1	87
11.80	320596.2	86.4
11.82	320716.2	86.3
11.83	320676.1	87.4
11.85	321932.1	86.1
11.87	320636.1	87.1
11.88	321776.1	87
11.90	320492.1	86.2
11.92	322248.1	86
11.93	320456.2	86.2
11.95	321772.2	86.1
11.97	320836.2	86.2
11.98	320792.2	84.9
12.00	320456.2	87.1
12.02	322080.1	85.8
12.03	320452.2	87.1
12.05	322244.1	85.9
12.07	322240.1	88.4
12.08	322164.2	87
12.10	322324.2	87.4
12.12	320852.2	87.4
12.13	320896.2	86.9
12.15	320776.2	88.5
12.17	322364.1	86.2
12.18	321012.2	86.3
12.20	322272.1	86.5
12.22	322144.1	86.1
12.23	322364.1	87.3
12.25	321132.2	87.2
12.27	322504.1	87.7
12.28	320676.2	87
12.30	320976.2	85.8
12.32	321056.2	86.6
12.33	320912.1	86.1
12.35	322380.1	87.7
12.37	321020.2	87.5
12.38	320508.2	86.3
12.40	321808.2	85.9
12.42	321924.2	86.6
12.43	320876.2	86
12.45	320304.2	87.8
12.47	320336.2	85.8
12.48	322632.2	86.6
12.50	320620.2	87.5
12.52	320712.2	95.2
12.53	320908.2	87.3
12.55	320784.2	86.5
12.57	320364.2	87.7
12.58	320560.2	87
12.60	320372.2	86.8
12.62	320552.2	87.1
12.63	320720.2	87
12.65	323500.2	87.6
12.67	321804.2	87
12.68	320832.2	86.2
12.70	320944.2	87.4
12.72	320936.2	87
12.73	320720.2	87.3
12.75	320980.2	85.6
12.77	322012.2	87.1
12.78	322268.2	86.3
12.80	321976.2	86.8
12.82	320936.2	87
12.83	320872.2	86.5
12.85	321084.2	86.8
12.87	322260.2	86.1
12.88	320544.2	86.8
12.90	322228.2	86.9
12.92	320596.2	88.2
12.93	322280.2	87.4
12.95	320920.2	86.6
12.97	321972.2	86.7
12.98	320380.2	86.7
13.00	320588.2	87.2
13.02	320536.2	87.3
13.03	320928.2	87.8
13.05	321896.2	85.7
13.07	320696.2	87
13.08	322368.2	87.6
13.10	322276.2	87.6
13.12	322232.2	87.7
13.13	322472.2	86.4
13.15	320864.2	87.9
13.17	321964.2	87.2
13.18	320612.2	86.5
13.20	322528.2	85.7
13.22	320756.2	87.8
13.23	322476.2	85.6
13.25	322376.2	87.3
13.27	321212.2	86.7
13.28	322668.2	86
13.30	321204.2	86.6
13.32	322416.2	87.7
13.33	320804.2	86.7
13.35	322436.2	86.6
13.37	320780.2	87
13.38	321988.2	86.7
13.40	321076.2	87.7
13.42	320760.2	86.2
13.43	322612.2	86.8
13.45	322492.1	86.3
13.47	322628.2	87.8
13.48	320872.2	87.3
13.50	321076.1	86.9
13.52	322760.2	90.2
13.53	320916.2	87.2
13.55	320916.2	87.7
13.57	322672.1	86.4
13.58	322332.2	87.6
13.60	321304.2	87.3
13.62	321640.1	86.3
13.63	321144.2	86.6
13.65	321224.2	87.4
13.67	322628.1	86.7
13.68	322540.2	87
13.70	320804.2	86.9
13.72	321172.2	87.4
13.73	322460.2	87.8
13.75	320912.2	87.7
13.77	321272.1	86.3
13.78	322784.1	86.9
13.80	322544.2	86.3
13.82	322732.2	86.4
13.83	321216.2	86.8
13.85	321380.2	87.3
13.87	321812.2	87.3
13.88	321024.2	87.9
13.90	322632.2	86.6
13.92	321244.2	87.3
13.93	321308.2	87
13.95	321132.2	88.5
13.97	322732.2	86.5
13.98	321024.2	87.8
14.00	322692.2	86.6
14.02	321048.2	87.1
14.03	322772.2	86.9
14.05	321456.2	87.1
14.07	321396.2	87.7
14.08	321616.1	86.2
14.10	321488.2	87.7
14.12	322384.2	87.3
14.13	321188.2	86.8
14.15	322624.2	88.4
14.17	320964.2	87.2
14.18	322680.2	86.3
14.20	322252.2	87.6
14.22	321292.2	88.1
14.23	322708.2	87.1
14.25	323032.2	87.1
14.27	322152.2	87
14.28	321460.2	87.8
14.30	322352.2	87.1
14.32	321024.2	85.8
14.33	321040.2	87.3
14.35	322692.2	86.6
14.37	322240.2	88
14.38	322756.2	86.1
14.40	322764.2	87.1
14.42	322120.2	88
14.43	321540.2	87.9
14.45	321084.2	88.1
14.47	322976.2	88.5
14.48	321448.2	86.8
14.50	323060.2	88.5
14.52	321512.2	88.4
14.53	321588.2	86.9
14.55	321452.2	86.3
14.57	321432.2	87.6
14.58	321140.2	87.4
14.60	322948.2	87.8
14.62	321196.2	87.4
14.63	321312.2	87.2
14.65	321196.2	88.2
14.67	321584.2	86.8
14.68	321200.2	87.2
14.70	321776.2	87.7
14.72	323820.1	88.3
14.73	323196.2	87.6
14.75	321392.2	87.3
14.77	321764.2	87.7
14.78	322508.2	86.8
14.80	321348.2	87.1
14.82	323072.1	88
14.83	323144.1	87.5
14.85	321352.2	86.6
14.87	321780.2	87.6
14.88	322656.2	86.9
14.90	321284.2	86.6
14.92	322744.1	86.9
14.93	321796.2	87.2
14.95	323404.2	87.5
14.97	321624.2	87.1
14.98	323232.1	87.5
15.00	321596.1	88
15.02	323112.1	88
15.03	322968.1	87.1
15.05	321872.2	87.4
15.07	321656.2	88.2
15.08	321472.2	87.2
15.10	322784.1	87.6
15.12	321660.2	86.2
15.13	323332.1	87.9
15.15	324420.1	86.8
15.17	321888.2	87.8
15.18	323448.1	87.1
15.20	322180.2	88
15.22	323024.2	88.1
15.23	323488.2	87.1
15.25	322128.2	87.4
15.27	321880.2	86.7
15.28	323084.2	87.7
15.30	322020.2	87.6
15.32	323324.2	88.1
15.33	323300.2	87.6
15.35	322028.2	89.3
15.37	322260.2	88
15.38	321824.2	87.9
15.40	321792.2	87.3
15.42	321996.2	86.8
15.43	323484.2	86.7
15.45	323120.2	88.8
15.47	321816.2	86.7
15.48	321916.2	88.6
15.50	322088.2	87.8
15.52	322216.2	90.4
15.53	323188.2	87.6
15.55	322324.2	87.2
15.57	321828.2	87
15.58	322176.2	88.2
15.60	322148.2	87.7
15.62	323632.2	87.4
15.63	322356.2	86.8
15.65	323568.2	86.2
15.67	322300.2	87.6
15.68	322240.2	87.1
15.70	323512.2	87.8
15.72	322352.2	87.4
15.73	322088.2	87.2
15.75	322192.2	86.7
15.77	323672.2	87.8
15.78	323592.2	86.6
15.80	322488.2	87.1
15.82	322288.2	86.3
15.83	323608.2	87.4
15.85	321976.2	87.2
15.87	322396.2	86.6
15.88	322312.2	88.7
15.90	323368.2	86.6
15.92	321868.2	87.3
15.93	322072.2	86.9
15.95	322232.2	87
15.97	322136.2	87.2
15.98	322376.2	88.3
16.00	322492.2	88.4
16.02	323196.2	88.4
16.03	322260.2	87.1
16.05	322116.2	87.5
16.07	322976.2	87
16.08	322324.2	87.2
16.10	322328.2	87.5
16.12	322348.2	88.1
16.13	323688.2	87
16.15	322132.2	88.1
16.17	323884.2	87.5
16.18	323896.2	87.3
16.20	323772.2	87.7
16.22	322220.2	88.9
16.23	322064.2	88.9
16.25	323928.2	88
16.27	322364.2	88.6
16.28	322456.2	88.1
16.30	322296.2	87.2
16.32	322512.2	86.9
16.33	322320.2	88.1
16.35	322244.2	86.7
16.37	322096.2	87.5
16.38	322104.2	86.8
16.40	322128.2	88.6
16.42	324024.2	87.7
16.43	323740.2	88.7
16.45	322428.2	87.8
16.47	323840.2	87.7
16.48	322468.2	87.6
16.50	323836.1	87.7
16.52	322332.2	88.1
16.53	322200.2	87.3
16.55	322556.2	88
16.57	322496.2	87.2
16.58	322184.2	88.6
16.60	323828.1	87.9
16.62	322244.2	87.9
16.63	323420.1	86.5
16.65	322520.2	87.7
16.67	323420.2	87.6
16.68	322156.2	87.4
16.70	323988.2	88.2
16.72	322260.2	87.8
16.73	323912.2	88.5
16.75	322412.2	87.5
16.77	322716.2	87.4
16.78	322264.2	88.1
16.80	322412.2	86.6
16.82	322256.2	87.9
16.83	322288.2	87.7
16.85	323776.1	88.6
16.87	322676.2	87.5
16.88	323860.2	87.6
16.90	324008.2	87.6
16.92	322704.2	88.4
16.93	322712.2	87.6
16.95	323988.1	87.5
16.97	322492.2	87.6
16.98	322444.2	88.9
17.00	322648.2	87.3
17.02	324140.1	87
17.03	324124.2	87.9
17.05	322716.2	87.8
17.07	322716.2	87.3
17.08	322596.2	88.5
17.10	322524.1	88
17.12	322924.2	88.2
17.13	322456.2	88.4
17.15	322588.2	88.5
17.17	322544.2	88
17.18	322396.2	87.7
17.20	323628.2	87.6
17.22	322616.2	87.5
17.23	324360.2	88.9
17.25	322544.2	88
17.27	323884.2	87
17.28	322684.2	88.5
17.30	324344.2	87.8
17.32	323784.2	86.9
17.33	324072.2	87.5
17.35	322328.2	88.7
17.37	322512.2	86.6
17.38	322456.2	88.2
17.40	322512.2	87.7
17.42	323944.2	86.9
17.43	324200.2	87.2
17.45	323676.2	88.2
17.47	322752.2	89
17.48	323676.2	87.9
17.50	322536.2	87.6
17.52	322848.2	89
17.53	322776.2	88
17.55	323908.2	88.5
17.57	322716.2	88.5
17.58	324084.2	88.6
17.60	324208.2	87.8
17.62	323704.2	87.5
17.63	322528.2	87.8
17.65	323888.2	87.5
17.67	322616.2	88.2
17.68	324056.2	88.1
17.70	323960.2	88.8
17.72	323148.2	87.3
17.73	322456.2	87
17.75	322528.2	86.9
17.77	322828.2	86.9
17.78	324500.2	88.2
17.80	323684.2	87
17.82	323120.2	88.2
17.83	322588.2	88.5
17.85	323016.2	88.2
17.87	324124.2	87.1
17.88	322864.2	87.5
17.90	322704.2	88.6
17.92	322596.2	87.6
17.93	324552.1	88.4
17.95	323048.1	88.5
17.97	323264.1	88.3
17.98	324280.2	87.9
18.00	322552.2	87.5
18.02	322752.2	88.3
18.03	324024.2	87.4
18.05	322720.2	87.8
18.07	322904.1	87.9
18.08	322404.2	88.1
18.10	322896.2	87
18.12	324060.2	87.9
18.13	322852.2	89
18.15	324060.2	88.3
18.17	324268.2	88.5
18.18	322592.2	87.2
18.20	322672.2	87.7
18.22	324024.2	88.6
18.23	322716.2	87.7
18.25	322844.2	87.9
18.27	322900.2	87.7
18.28	324176.2	90.1
18.30	324136.2	89
18.32	322988.2	88.5
18.33	322580.2	87.8
18.35	323912.2	87.8
18.37	324220.2	88.5
18.38	323132.2	88
18.40	322952.2	87.2
18.42	324412.2	88.5
18.43	322768.2	88.7
18.45	322772.2	88.4
18.47	323044.2	88.2
18.48	324084.2	87.8
18.50	322628.2	88.2
18.52	322916.1	88.2
18.53	322712.2	88.4
18.55	324740.1	87.5
18.57	322992.2	87.3
18.58	324884.1	87.5
18.60	323080.2	87.4
18.62	323112.2	87.7
18.63	324228.2	88.2
18.65	323068.2	88.6
18.67	323920.2	88
18.68	322940.2	88.4
18.70	323968.2	87.8
18.72	323316.2	88.3
18.73	323052.2	87.3
18.75	323084.2	86.9
18.77	324504.2	87.5
18.78	322768.2	88.6
18.80	324552.1	87.8
18.82	322748.2	88.8
18.83	323044.1	87.9
18.85	324476.1	89.2
18.87	324456.2	92.1
18.88	323188.2	88.9
18.90	324284.1	88.8
18.92	323400.1	88.7
18.93	323220.3	88.1
18.95	323152.3	90.5
18.97	322924.3	89.8
18.98	322940.3	89.9
19.00	323212.3	89.8
19.02	322940.2	89.7
19.03	323240.2	90.3
19.05	324500.2	90.9
19.07	322988.2	91.4
19.08	324868.2	89.8
19.10	324624.2	91.2
19.12	323192.2	89.6

==> fig/rejuCostExp.txt <==
RC    EDFdelay    LRTdelay    delay
  10000.0000      31256.8462      31272.4615      29774.3077 
  20000.0000      53444.6667      53456.0000      48494.6667 
  30000.0000      86838.0714      86849.7143      84174.2857 
  40000.0000     128479.0500     128493.1000     124900.9000 
  50000.0000     168814.0000     168827.5000     163584.2000 
  60000.0000     224950.5000     224962.0000     220374.0000 
  70000.0000     251164.5000     251176.5000     248057.8333 
  80000.0000     300823.7500     300839.6250     295617.0000 
  90000.0000     322869.3214     322886.8929     315296.1429 
 100000.0000     338544.9375     338559.8750     329613.8750 
 110000.0000     386948.0000     386960.6667     378300.0000 
 120000.0000     439337.0000     439351.0000     425536.0000 
 130000.0000     459904.6667     459926.0000     433914.6667 
 140000.0000     528592.0000     528609.6667     517288.0000 
 150000.0000     553214.5000     553231.5000     537764.0000 
 160000.0000     566473.8889     566487.4444     560618.6667 
 170000.0000     632050.2273     632067.4091     616840.0000 
 180000.0000     646244.0000     646265.0000     622248.0000 
 190000.0000     709938.3846     709956.5385     692392.0000 
 200000.0000     772864.4500     772883.6500     762403.2000 


==> fig/reliability100.txt <==
Ts    R
1        0.998022
5        0.999618
10        0.999810
15        0.999859
20        0.999880
25        0.999878
30        0.999858
35        0.999847
40        0.999824
45        0.999777
50        0.999730
55        0.999723
60        0.999700
65        0.999663
70        0.999610
75        0.999543
80        0.999460
85        0.999363
90        0.999250
95        0.999123
100        0.999000


==> fig/reliability1000.txt <==
Ts    R
1        0.980217
5        0.996003
10        0.997922
15        0.998457
20        0.998621
25        0.998596
30        0.998449
35        0.998233
40        0.997922
45        0.997557
50        0.997124
55        0.996650
60        0.996167
65        0.995575
70        0.994923
75        0.994257
80        0.993573
85        0.992776
90        0.991794
95        0.991141
100        0.989872


==> fig/schedulingExp.txt <==
U    EDFdelay    LRTdelay    delay
      0.3000     306370.5385     306382.6154     281042.1538 
      0.4000     315563.0000     338389.8226     296199.7778 
      0.5000     334916.1200     342154.7713     320674.7200 
      0.6000     352061.4318     361345.2828     341339.0682 
      0.6500     361144.2157     368246.5153     354345.1765 
      0.7500     372134.3333     376853.1027     367086.4615 
      0.8000     375960.8675     380519.7482     371186.6747 
      0.8500     377086.2700     380909.5275     373214.9600 
      0.9000     384462.3488     388907.1224     382697.5814 
      0.9500     391223.0600     395126.6812     390116.5100 
      1.0000     398753.1400     398753.1400     398516.5900 

